Characterization of galactic bars from 3.6 $\mu$m S$^{4}$G imaging

We use the Spitzer Survey of Stellar Structure in Galaxies (S$^{4}$G) 3.6 $\mu$m imaging to study the properties (length and strength) and fraction of bars at $z=0$. We use the maximum of tangential-to-radial force ratio in the bar region ($Q_{\rm b}$) as a measure of the bar induced perturbation strength for a sample of $\sim 600$ barred galaxies. Bars are also characterized from the maximum of the normalized m=2 Fourier density amplitude ($A_{2}^{\rm max}$) and the bar maximum isophotal ellipticity ($\varepsilon$). Combining our force calculations with the HI kinematics from the literature we get an estimate of the halo-to-stellar mass ratios ($M_{\rm h}/M_{\ast}$) within the optical disk, which are in good agreement with studies based on weak lensing analysis, abundance matching and halo occupation distribution methods. By further using the Universal Rotation Curve models we obtain a first-order model of the rotation curve decomposition of $1128$ disk galaxies. We find that the dilution of $Q_{\rm b}$ by the halo becomes important for later types, implying $\sim 20-25\%$ reduction for $T = 7-10$. Whether the halo correction is included or not, the mean $Q_{\rm b}$ shows an increasing trend with $T$. Late-type bars are longer than previously found in the literature. We find possible evidence for the growth of bars within a Hubble time, as (1) bars in early-type galaxies show larger density amplitudes and disk-relative sizes than their intermediate-type counterparts, and (2) long bars are typically strong. We also observe two clearly distinct types of bars, between early and intermediate-type galaxies ($T<5$) on one side, and the late-type systems on the other, based on the differences in the bar properties. Most likely this distinction is connected to the larger halo-to-stellar ratio that we observe in later types, affecting the disk stability properties (Abridged).

==> list_data_bar_general_truncated_inc65.dat <==
\scalebox{0.95}{\parbox{\linewidth}{%
\begin{small}
\begin{center}
\begin{longtable}{|c c c c c c c c c c c c c|}
\caption[]{Stellar masses, distances, scale-heights, optical radii, maximum observed velocities, parameters of the stellar and halo components of the rotation curve, and halo-to-stellar mass ratios (i $< 65^{\circ}$).}
\label{truncated65}
\hline
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
Galaxy & $M_{\ast}$ & $D$ & $h_{\rm z}$ & $R_{\rm opt}$ & $V_{\rm HI}^{\rm max}$ & $V_{\rm 3.6\mu m}^{\rm max}$ & $r_{\rm 3.6\mu m}^{\rm max}$ & $V_{\rm 3.6\mu m}(R_{\rm opt})$ & $\rm d_{\rm R}V_{\rm 3.6\mu m}(0)$ & a & $V_{\infty}$ & $M_{\rm h}/M_{\ast}(<R_{\rm opt})$ \\
 & ($M_{\odot})$ & (Mpc) & (") & (") & (km/s) & (km/s) & (") & (km/s) & (km/s/kpc) & (kpc) & (km/s) & \\
 (1) & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10) & (11) & (12) & (13) \\
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
\hline
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
\endfirsthead
\caption[]{Summary of measurements: mass distribution and morphology (continued).}
\hline
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
Galaxy & $M_{\ast}$ & $D$ & $h_{\rm z}$ & $R_{\rm opt}$ & $V_{\rm HI}^{\rm max}$ & $V_{\rm 3.6\mu m}^{\rm max}$ & $r_{\rm 3.6\mu m}^{\rm max}$ & $V_{\rm 3.6\mu m}(R_{\rm opt})$ & $\rm d_{\rm R}V_{\rm 3.6\mu m}(0)$ & a & $V_{\infty}$ & $M_{\rm h}/M_{\ast}(<R_{\rm opt})$ \\
 & ($M_{\odot})$ & (Mpc) & (") & (") & (km/s) & (km/s) & (") & (km/s) & (km/s/kpc) & (kpc) & (km/s) & \\
 (1) & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10) & (11) & (12) & (13)\\
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
\hline
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
\endhead
\hline
\endfoot
\hline
\endlastfoot
ESO$\,$012-010&4.29$\cdot 10^{9}$& 32.75&   3.6$^{ -   0.9}_{+   2.8}$& 108.7& 119.6&  46.7$^{+   0.5}_{-   1.5}$& 65.25$_{-  1.50}$&  42.2$^{+   0.2}_{-   0.7}$&  24.8$^{+   2.2}_{-   4.3}$&  17.9& 160.9&   9.4\\
ESO$\,$013-016&3.66$\cdot 10^{9}$& 23.02&   2.2$^{ -   0.6}_{+   1.8}$&  67.4& 100.4&  63.9$^{+   0.5}_{-   1.6}$& 50.25&  60.8$^{+   0.3}_{-   1.0}$&  65.0$^{+   5.6}_{-  11.3}$&   8.0& 116.7&   2.3\\
ESO$\,$026-001&2.36$\cdot 10^{9}$& 19.16&   2.0$^{ -   0.5}_{+   1.6}$&  62.1& 133.7&  61.4$^{+   0.6}_{-   1.8}$& 44.25&  53.3$^{+   0.2}_{-   0.7}$& 164.6$^{+  15.9}_{-  31.4}$&   5.4& 168.2&   7.1\\
ESO$\,$027-001&9.98$\cdot 10^{9}$& 18.31&   4.5$^{ -   1.3}_{+   3.0}$&  79.0&  97.0& 104.5$^{+   2.0}_{-   4.1}$& 48.75$_{-  1.50}$&  93.6$^{+   0.8}_{-   1.9}$& 283.1$^{+  30.3}_{-  46.3}$&...&...&   0.1\\
ESO$\,$048-017&1.59$\cdot 10^{9}$& 29.52&   2.1$^{ -   0.5}_{+   1.7}$&  66.1&  79.4&  38.2$^{+   0.3}_{-   1.0}$& 48.75&  36.3$^{+   0.2}_{-   0.7}$&  39.2$^{+   3.6}_{-   7.1}$&   8.4&  95.1&   5.1\\
ESO$\,$054-021&3.52$\cdot 10^{9}$& 16.48&   5.1$^{ -   1.3}_{+   4.1}$& 150.8& 111.4&  49.7$^{+   0.4}_{-   1.3}$&102.75&  49.1$^{+   0.3}_{-   1.0}$&  44.0$^{+   2.9}_{-   6.5}$&  12.7& 145.3&   5.6\\
ESO$\,$079-005&1.99$\cdot 10^{9}$& 23.48&   2.3$^{ -   1.2}_{+   2.3}$&  67.3&  92.7&  51.1$^{+   1.2}_{-   2.2}$& 39.75$_{-  1.50}$&  43.6$^{+   0.4}_{-   0.8}$&  32.5$^{+   6.2}_{-   6.1}$&   7.3& 109.4&   4.7\\
ESO$\,$079-007&2.96$\cdot 10^{9}$& 25.22&   1.5$^{ -   0.4}_{+   1.2}$&  46.4&  89.5&  59.7$^{+   0.4}_{-   1.3}$& 38.25&  57.9$^{+   0.3}_{-   1.0}$&  65.1$^{+   5.3}_{-  10.7}$&   5.6&  96.3&   1.9\\
ESO$\,$085-030&6.34$\cdot 10^{9}$& 31.08&   2.3$^{ -   1.1}_{+   2.3}$&  50.9& 116.1&  94.9$^{+   4.7}_{-   7.1}$& 17.25$^{-  1.50}_{+  1.50}$&  68.0$^{+   0.5}_{-   1.1}$& 111.4$^{+  24.7}_{-  23.2}$&   8.2& 126.3&   2.6\\
ESO$\,$085-047&3.31$\cdot 10^{8}$& 16.70&   2.4$^{ -   0.6}_{+   1.9}$&  75.0&  35.8&  21.5$^{+   0.2}_{-   0.6}$& 72.75&  21.5$^{+   0.2}_{-   0.6}$&  11.9$^{+   0.5}_{-   1.1}$&   4.6&  37.4&   2.4\\
ESO$\,$114-007&1.78$\cdot 10^{9}$& 26.10&   1.5$^{ -   0.4}_{+   1.2}$&  41.7&  60.9&  34.2$^{+   0.3}_{-   0.9}$& 35.25$_{-  1.50}$&  33.4$^{+   0.2}_{-   0.6}$&  23.8$^{+   1.6}_{-   3.2}$&   4.8&  68.8&   3.1\\
ESO$\,$120-012&5.90$\cdot 10^{8}$& 14.40&   2.0$^{ -   0.5}_{+   1.6}$&  65.0&  62.2&  32.8$^{+   0.3}_{-   0.9}$& 39.75$_{-  1.50}$&  30.4$^{+   0.1}_{-   0.4}$&  30.8$^{+   1.6}_{-   3.6}$&   3.4&  67.8&   4.3\\
ESO$\,$120-021&1.42$\cdot 10^{8}$& 18.17&   1.9$^{ -   0.5}_{+   1.5}$&  60.0&  65.8&  21.4$^{+   0.2}_{-   0.5}$& 57.75&  21.4$^{+   0.2}_{-   0.5}$&  21.8$^{+   2.3}_{-   4.3}$&   3.5&  42.6&  11.3\\
ESO$\,$145-025&9.68$\cdot 10^{8}$& 22.50&   2.9$^{ -   0.7}_{+   2.3}$&  82.5&  80.4&  31.8$^{+   0.3}_{-   1.0}$& 80.25&  31.8$^{+   0.3}_{-   1.0}$&  20.0$^{+   2.0}_{-   3.8}$&   8.0& 105.5&   7.3\\
ESO$\,$150-005&6.85$\cdot 10^{8}$& 15.15&   3.5$^{ -   0.9}_{+   2.8}$&  97.5&  91.3&  31.6$^{+   0.4}_{-   1.1}$& 95.25&  31.6$^{+   0.4}_{-   1.1}$&  26.0$^{+   2.1}_{-   4.2}$&   5.3& 113.3&   9.9\\
ESO$\,$159-025&1.36$\cdot 10^{8}$& 11.80&   1.8$^{ -   0.5}_{+   1.5}$&  56.3&  71.6&  18.9$^{+   0.2}_{-   0.5}$& 44.25&  17.5$^{+   0.0}_{-   0.2}$&  27.3$^{+   2.0}_{-   3.8}$&   1.9&  62.5&  21.0\\
ESO$\,$187-035&4.68$\cdot 10^{8}$& 26.20&   1.6$^{ -   0.4}_{+   1.3}$&  49.2&  56.4&  24.1$^{+   0.2}_{-   0.5}$& 48.75$_{-  1.50}$&  24.1$^{+   0.2}_{-   0.5}$&  33.4$^{+   3.4}_{-   6.4}$&   5.2&  66.8&   6.0\\
ESO$\,$202-041&2.10$\cdot 10^{8}$& 16.97&   2.6$^{ -   1.3}_{+   2.6}$&  37.9&  55.1&  20.2$^{+   0.5}_{-   0.9}$& 50.25&  19.7$^{+   0.5}_{-   0.9}$&  30.9$^{+   5.4}_{-   5.5}$&   2.3&  70.6&   9.1\\
ESO$\,$234-043&1.32$\cdot 10^{9}$& 26.95&   2.9$^{ -   1.4}_{+   2.9}$&  60.0&  83.3&  40.5$^{+   1.1}_{-   1.9}$& 57.75&  40.5$^{+   1.1}_{-   1.9}$&  44.8$^{+  11.6}_{-  10.6}$&   6.9& 100.0&   4.3\\
ESO$\,$234-049&8.11$\cdot 10^{9}$& 35.99&   1.5$^{ -   0.4}_{+   1.2}$&  46.7&  87.8&  89.0$^{+   2.1}_{-   3.7}$& 35.25$^{+  1.50}$&  86.3$^{+   1.4}_{-   2.6}$&  53.4$^{+  10.3}_{-  10.1}$&...&...&   0.0\\
ESO$\,$236-039&2.90$\cdot 10^{8}$& 22.22&   1.0$^{ -   0.2}_{+   0.8}$&  32.6&  52.4&  25.5$^{+   0.2}_{-   0.4}$& 35.25$^{+  9.00}$&  24.8$^{+   0.1}_{-   0.4}$&  32.0$^{+   2.0}_{-   4.0}$&   2.7&  58.6&   4.7\\
ESO$\,$237-052&3.21$\cdot 10^{9}$& 36.46&   1.5$^{ -   0.4}_{+   1.2}$&  46.0&  89.7&  48.7$^{+   0.6}_{-   1.1}$& 24.75$_{- 19.50}$&  48.2$^{+   0.3}_{-   0.9}$&  40.2$^{+   3.1}_{-   6.4}$&   8.2& 107.5&   3.3\\
ESO$\,$238-018&3.29$\cdot 10^{9}$& 41.04&   1.0$^{ -   0.2}_{+   0.8}$&  32.2&  56.2&  65.0$^{+   0.7}_{-   1.9}$& 23.25&  59.5$^{+   0.3}_{-   0.9}$&  64.5$^{+   1.4}_{-   3.9}$&...&...&...\\
ESO$\,$245-005&1.08$\cdot 10^{8}$&  4.19&   0.5$^{ -   0.2}_{+   0.5}$& 105.0&  47.5&  20.2$^{+   0.1}_{-   0.2}$&102.75&  20.2$^{+   0.1}_{-   0.2}$&...&   1.3& 100.3&   6.1\\
ESO$\,$245-007&      8.6$\cdot 10^{5}$&  0.41&   4.7$^{ -   2.4}_{+   4.7}$& 100.9&...&   6.0$^{+   0.2}_{-   0.3}$&117.75&   5.6$^{+   0.1}_{-   0.2}$&...&...&...&...\\
ESO$\,$249-008&5.30$\cdot 10^{8}$& 17.39&   0.9$^{ -   0.2}_{+   0.7}$&  34.3&  35.6&  50.0$^{+   2.0}_{-   2.7}$& 14.25$^{-  1.50}_{+  3.00}$&  41.0$^{+   0.4}_{-   0.7}$& 150.5$^{+  27.0}_{-  27.1}$&...&...&...\\
ESO$\,$249-026&5.90$\cdot 10^{7}$& 12.93&   1.1$^{ -   0.3}_{+   0.9}$&  45.0&  53.3&  16.5$^{+   0.1}_{-   0.4}$& 42.75&  16.5$^{+   0.1}_{-   0.4}$&  41.9$^{+   4.2}_{-   7.8}$&   1.9&  46.4&  12.6\\
ESO$\,$249-036&3.32$\cdot 10^{8}$&  9.40&   2.3$^{ -   1.2}_{+   2.3}$&  60.0&  46.0&  19.2$^{+   0.6}_{-   1.0}$& 57.75&  19.2$^{+   0.6}_{-   1.0}$&  20.3$^{+   4.4}_{-   4.1}$&   1.4& 119.3&   6.4\\
ESO$\,$285-048&6.78$\cdot 10^{9}$& 33.14&   2.2$^{ -   0.5}_{+   1.7}$&  65.6& 119.8&  69.9$^{+   0.6}_{-   1.9}$& 47.25&  64.6$^{+   0.3}_{-   1.0}$&  55.1$^{+   4.4}_{-   9.1}$&  12.9& 159.7&   3.3\\
{\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } & {\tiny } \\
\hline
\end{longtable}
\end{center}
\end{small}
}}


==> list_data_bar_general_truncated_piece1.dat <==
\scalebox{0.965}{\parbox{\linewidth}{%
\begin{tiny}
\begin{center}
\begin{longtable}{|c c c c c c c c c c c c|}
\caption[]{Gravitational torque parameters and radii, with and without spiral arms and halo correction (i $< 65^{\circ}$).}
\label{truncated1}
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\rm Galaxy & $Q_{\rm b}$ & $r_{\rm Qb}$ & $Q_{\rm b}^{\rm halo-corr}$ & $r_{\rm Qb}^{\rm halo-corr}$ & $Q_{\rm b}^{\rm bar-only}$ & $r_{\rm Qb}^{\rm bar-only}$ &
$(Q_{\rm b}^{\rm bar-only})^{\rm halo-corr}$ & $(r_{\rm Qb}^{\rm bar-only})^{\rm halo-corr}$ & $Q_{\rm b}^{S08}$ & $Q_{\rm T}(r_{\rm bar})$ & $Q_{\rm T}^{\rm halo-corr}(r_{\rm bar})$ \\
 &  & (") &  & (") &  & (") &  & (") & & & \\
 (1)  & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10) & (11) & (12)\\
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\endfirsthead
\caption[]{Summary of measurements (continued)}
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\rm Galaxy  & $Q_{\rm b}$ & $r_{\rm Qb}$ & $Q_{\rm b}^{\rm halo-corr}$ & $r_{\rm Qb}^{\rm halo-corr}$ & $Q_{\rm b}^{\rm bar-only}$ & $r_{\rm Qb}^{\rm bar-only}$ &
$(Q_{\rm b}^{\rm bar-only})^{\rm halo-corr}$ & $(r_{\rm Qb}^{\rm bar-only})^{\rm halo-corr}$ & $Q_{\rm b}^{S08}$ & $Q_{\rm T}(r_{\rm bar})$ & $Q_{\rm T}^{\rm halo-corr}(r_{\rm bar})$ \\
 &  & (") &  & (") &  & (") &  & (")  & & & (") & & & \\
 (1)  & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10) & (11) & (12)\\
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\endhead
ESO$\,$012-010&  0.64$^{ +  0.02}_{ -  0.05}$&   8.2$^{  }_{ -   1.5}$&  0.52&   3.8&  0.63&   8.2&  0.51&   3.8&  0.68$^{ +  0.05}_{ -  0.06}$&  0.37$^{ +  0.02}_{ -  0.04}$&  0.17 \\
ESO$\,$013-016&  0.52$^{ +  0.02}_{ -  0.05}$&   6.8$^{  }_{  }$&  0.47&   6.8&  0.48&   6.8&  0.44&   6.8&  0.58$^{ +  0.05}_{ -  0.06}$&  0.33$^{ +  0.01}_{ -  0.03}$&  0.26 \\
ESO$\,$026-001&  0.58$^{ +  0.03}_{ -  0.06}$&   5.2$^{  }_{  }$&  0.51&   5.2&  0.58&   5.2&  0.51&   5.2&  0.55$^{ +  0.07}_{ -  0.06}$&  0.21$^{ +  0.01}_{ -  0.03}$&  0.09 \\
ESO$\,$027-001&  0.25$^{ +  0.02}_{ -  0.04}$&  15.8$^{  }_{  }$&...&...&  0.15&   9.8&...&...&  0.23$^{ +  0.05}_{ -  0.04}$&  0.25$^{ +  0.02}_{ -  0.04}$&... \\
ESO$\,$079-007&  0.36$^{ +  0.02}_{ -  0.04}$&   3.8$^{  }_{  }$&  0.33&   3.8&  0.36&   3.8&  0.33&   3.8&  0.32$^{ +  0.04}_{ -  0.04}$&  0.20$^{ +  0.01}_{ -  0.02}$&  0.15 \\
ESO$\,$202-041&  0.45$^{ +  0.07}_{ -  0.07}$&  17.2$^{  }_{  }$&  0.11&   9.8&  0.32&  11.2&  0.10&   8.2&  0.45$^{ +  0.07}_{ -  0.07}$&  0.44$^{ +  0.07}_{ -  0.07}$&  0.08 \\
ESO$\,$234-043&  0.57$^{ +  0.04}_{ -  0.05}$&   8.2$^{  }_{  }$&  0.42&   6.8&  0.54&   6.8&  0.40&   6.8&  0.57$^{ +  0.04}_{ -  0.05}$&  0.40$^{ +  0.03}_{ -  0.04}$&  0.17 \\
ESO$\,$236-039&  0.31$^{ +  0.02}_{ -  0.05}$&   5.2$^{  }_{  }$&  0.17&   5.2&  0.31&   5.2&  0.17&   5.2&  0.26$^{ +  0.05}_{ -  0.04}$&  0.16$^{ +  0.01}_{ -  0.02}$&  0.07 \\
ESO$\,$285-048&  0.41$^{ +  0.01}_{ -  0.03}$&   3.8$^{  }_{  }$&  0.38&   3.8&  0.40&   3.8&  0.37&   3.8&  0.39$^{ +  0.03}_{ -  0.03}$&  0.27$^{ +  0.02}_{ -  0.04}$&  0.21 \\
ESO$\,$287-037&  0.36$^{ +  0.01}_{ -  0.02}$&   6.8$^{  }_{ -   1.5}$&  0.30&   5.2&  0.35&   5.2&  0.29&   5.2&  0.36$^{ +  0.03}_{ -  0.03}$&  0.30$^{ +  0.01}_{ -  0.03}$&  0.17 \\
ESO$\,$289-026&  0.74$^{ +  0.11}_{ -  0.10}$&  18.8$^{  }_{ -   1.5}$&  0.55&   3.8&  0.73&  17.2&  0.55&   3.8&  0.74$^{ +  0.11}_{ -  0.10}$&  0.40$^{ +  0.04}_{ -  0.05}$&  0.12 \\
ESO$\,$298-023&  0.43$^{ +  0.02}_{ -  0.03}$&   3.8$^{  }_{ -   1.5}$&  0.24&   2.2&  0.41&   2.2&  0.23&   2.2&  0.39$^{ +  0.03}_{ -  0.03}$&...&... \\
ESO$\,$340-017&  0.55$^{ +  0.02}_{ -  0.04}$&   8.2$^{  }_{  }$&  0.50&   6.8&  0.55&   8.2&  0.50&   6.8&  0.52$^{ +  0.05}_{ -  0.05}$&  0.19$^{ +  0.01}_{ -  0.01}$&  0.09 \\
ESO$\,$340-042&  0.64$^{ +  0.02}_{ -  0.05}$&   3.8$^{  }_{  }$&  0.61&   3.8&  0.62&   3.8&  0.59&   3.8&  0.63$^{ +  0.06}_{ -  0.06}$&  0.38$^{ +  0.02}_{ -  0.05}$&  0.32 \\
ESO$\,$345-046&  0.30$^{ +  0.01}_{ -  0.02}$&   3.8$^{  }_{  }$&  0.25&   3.8&  0.20&   3.8&  0.16&   3.8&  0.28$^{ +  0.02}_{ -  0.02}$&  0.27$^{ +  0.01}_{ -  0.02}$&  0.20 \\
ESO$\,$358-020&  0.37$^{ +  0.02}_{ -  0.04}$&   5.2$^{  }_{  }$&  0.33&   5.2&  0.36&   5.2&  0.33&   5.2&  0.35$^{ +  0.04}_{ -  0.04}$&  0.12$^{ +  0.01}_{ -  0.01}$&  0.10 \\
ESO$\,$359-031&  0.33$^{ +  0.02}_{ -  0.04}$&   8.2$^{  }_{  }$&  0.31&   8.2&  0.31&   8.2&  0.28&   8.2&  0.28$^{ +  0.04}_{ -  0.04}$&  0.24$^{ +  0.01}_{ -  0.02}$&  0.21 \\
ESO$\,$404-003&  0.38$^{ +  0.01}_{ -  0.03}$&   6.8$^{  }_{  }$&  0.33&   5.2&  0.32&   5.2&  0.29&   3.8&  0.35$^{ +  0.03}_{ -  0.03}$&  0.37$^{ +  0.01}_{ -  0.03}$&  0.29 \\
ESO$\,$404-012&  0.28$^{ +  0.02}_{ -  0.03}$&   9.8$^{  }_{  }$&  0.24&   9.8&  0.22&   9.8&  0.19&   8.2&  0.26$^{ +  0.04}_{ -  0.04}$&  0.27$^{ +  0.02}_{ -  0.03}$&  0.23 \\
ESO$\,$418-008&  0.48$^{ +  0.02}_{ -  0.04}$&   3.8$^{  }_{  }$&  0.39&   3.8&  0.45&   3.8&  0.37&   3.8&  0.45$^{ +  0.05}_{ -  0.05}$&  0.29$^{ +  0.01}_{ -  0.03}$&  0.20 \\
ESO$\,$418-009&  0.60$^{ +  0.03}_{ -  0.06}$&   8.2$^{  }_{  }$&  0.47&   8.2&  0.49&   6.8&  0.39&   6.8&  0.54$^{ +  0.08}_{ -  0.08}$&  0.43$^{ +  0.02}_{ -  0.04}$&  0.32 \\
ESO$\,$420-009&  0.12$^{ +  0.01}_{ -  0.02}$&   2.2$^{  }_{  }$&  0.10&   2.2&  0.13&   2.2&  0.11&   2.2&  0.10$^{ +  0.02}_{ -  0.02}$&  0.07$^{ +  0.01}_{ -  0.02}$&  0.06 \\
ESO$\,$422-005&  0.34$^{ +  0.02}_{ -  0.04}$&   6.8$^{  }_{  }$&  0.18&   5.2&  0.33&   6.8&  0.17&   5.2&  0.31$^{ +  0.04}_{ -  0.04}$&...&... \\
ESO$\,$440-046&  0.36$^{ +  0.03}_{ -  0.06}$&   3.8$^{  }_{  }$&  0.27&   3.8&  0.39&   3.8&  0.30&   3.8&  0.34$^{ +  0.07}_{ -  0.07}$&  0.15$^{ +  0.02}_{ -  0.03}$&  0.09 \\
ESO$\,$441-017&  0.52$^{ +  0.02}_{ -  0.04}$&   2.2$^{  }_{  }$&  0.51&   2.2&  0.49&   2.2&  0.49&   2.2&  0.47$^{ +  0.04}_{ -  0.04}$&  0.25$^{ +  0.01}_{ -  0.01}$&  0.24 \\
ESO$\,$443-069&  0.59$^{ +  0.03}_{ -  0.08}$&   6.8$^{  }_{  }$&...&...&  0.55&   6.8&...&...&  0.53$^{ +  0.08}_{ -  0.05}$&  0.40$^{ +  0.02}_{ -  0.04}$&... \\
ESO$\,$443-085&  0.49$^{ +  0.02}_{ -  0.04}$&   6.8$^{  }_{  }$&  0.39&   3.8&  0.46&   6.8&  0.37&   3.8&  0.48$^{ +  0.04}_{ -  0.04}$&  0.34$^{ +  0.02}_{ -  0.03}$&  0.18 \\
ESO$\,$445-089&  0.36$^{ +  0.01}_{ -  0.03}$&   3.8$^{  }_{ -   1.5}$&  0.35&   3.8&  0.33&   2.2&  0.32&   2.2&  0.37$^{ +  0.03}_{ -  0.03}$&  0.26$^{ +  0.02}_{ -  0.03}$&  0.24 \\
ESO$\,$482-035&  0.54$^{ +  0.03}_{ -  0.04}$&   9.8$^{ +   1.5}_{  }$&  0.45&   9.8&  0.51&   9.8&  0.43&   9.8&  0.53$^{ +  0.07}_{ -  0.06}$&  0.32$^{ +  0.02}_{ -  0.03}$&  0.21 \\
ESO$\,$485-021&  0.52$^{ +  0.02}_{ -  0.05}$&   8.2$^{  }_{  }$&  0.24&   8.2&  0.51&   8.2&  0.24&   8.2&  0.50$^{ +  0.06}_{ -  0.05}$&  0.38$^{ +  0.02}_{ -  0.04}$&  0.07 \\
ESO$\,$508-007&  0.33$^{ +  0.01}_{ -  0.03}$&   3.8$^{  }_{  }$&  0.27&   3.8&  0.29&   3.8&  0.24&   3.8&  0.30$^{ +  0.03}_{ -  0.03}$&  0.23$^{ +  0.01}_{ -  0.02}$&  0.15 \\
ESO$\,$510-059&  0.85$^{ +  0.07}_{ -  0.12}$&   9.8$^{  }_{  }$&  0.78&   9.8&  0.83&   9.8&  0.77&   9.8&  0.96$^{ +  0.18}_{ -  0.16}$&  0.43$^{ +  0.03}_{ -  0.06}$&  0.35 \\
ESO$\,$547-005&  0.38$^{ +  0.02}_{ -  0.04}$&   6.8$^{  }_{  }$&  0.20&   5.2&  0.35&   6.8&  0.21&   2.2&  0.35$^{ +  0.05}_{ -  0.05}$&  0.25$^{ +  0.01}_{ -  0.03}$&  0.10 \\
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } &  {\tiny}  & {\tiny } & {\tiny } \\
\hline
\end{longtable}
\end{center}
\end{small}
}}


==> list_data_bar_general_truncated_piece2.dat <==
\begin{small}
\begin{center}
\begin{longtable}{|c c c c c c c c c c c|}
\caption[]{Bar intrinsic ellipticities and maximum normalized Fourier amplitudes and radii (m=2,4,6,8) (i $< 65^{\circ}$).}
\label{truncated2}
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
Galaxy & $\epsilon$ & $A_{2}^{\rm max}$ & $r_{\rm A2}$ & $A_{4}^{\rm max}$ & $r_{\rm A4}$ & $A_{6}^{\rm max}$ & $r_{\rm A6}$ & $A_{8}^{\rm max}$ & $r_{\rm A8}$ & $A_2(r_{\rm bar})$ \\
  &  &  &  (") &  & (") &  & (") &  & (") & \\
 (1)  & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10) & (11) \\
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
\endfirsthead
\caption[]{Summary of measurements (continued)}
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
Galaxy & $\epsilon$ & $A_{2}^{\rm max}$ & $r_{\rm A2}$ & $A_{4}^{\rm max}$ & $r_{\rm A4}$ & $A_{6}^{\rm max}$ & $r_{\rm A6}$ & $A_{8}^{\rm max}$ & $r_{\rm A8}$ & $A_2(r_{\rm bar})$ \\
  &  &  &  (") &  & (") &  & (") &  & (") & \\
 (1)  & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10) & (11) \\
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
\hline
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
\endhead
ESO$\,$012-010&  0.69&  0.48&  15.8&  0.19&  15.8&...&...&...&...&  0.32 \\
ESO$\,$013-016&  0.61&  0.39&   9.8&  0.13&   8.2&  0.10&   9.8&...&...&  0.26 \\
ESO$\,$026-001&  0.60&  0.64&   6.8&  0.28&   6.8&  0.13&   6.8&  0.08&   8.2&  0.24 \\
ESO$\,$027-001&  0.55&  0.49&  14.2&...&...&...&...&...&...&  0.48 \\
ESO$\,$079-007&  0.56&  0.19&   6.8&  0.11&   8.2&...&...&...&...&  0.09 \\
ESO$\,$202-041&  0.59&  0.47&  15.8&  0.25&  15.8&...&...&...&...&  0.39 \\
ESO$\,$234-043&  0.66&  0.50&  14.2&...&...&...&...&...&...&  0.42 \\
ESO$\,$236-039&  0.34&  0.14&   5.2&...&...&...&...&...&...&  0.10 \\
ESO$\,$285-048&  0.59&  0.32&   8.2&  0.09&  12.8&...&...&...&...&  0.27 \\
ESO$\,$287-037&  0.43&  0.29&   9.8&...&...&...&...&...&...&  0.22 \\
ESO$\,$289-026&  0.78&  0.78&  17.2&  0.40&  17.2&  0.21&  18.8&  0.19&  17.2&  0.53 \\
ESO$\,$298-023&...&  0.33&   8.2&...&...&...&...&...&...&... \\
ESO$\,$340-017&  0.48&  0.62&  11.2&...&...&...&...&...&...&  0.49 \\
ESO$\,$340-042&  0.73&  0.53&   8.2&  0.19&   8.2&...&...&...&...&  0.44 \\
ESO$\,$345-046&  0.43&  0.18&   5.2&...&...&...&...&...&...&  0.16 \\
ESO$\,$358-020&  0.49&  0.22&   8.2&...&...&...&...&...&...&  0.15 \\
ESO$\,$359-031&  0.40&  0.19&   9.8&  0.10&  12.8&...&...&...&...&  0.18 \\
ESO$\,$404-003&  0.50&  0.33&   6.8&...&...&...&...&...&...&  0.29 \\
ESO$\,$404-012&  0.61&  0.36&  11.2&  0.13&   9.8&...&...&...&...&  0.36 \\
ESO$\,$418-008&...&  0.25&   6.8&  0.14&   9.8&  0.05&   6.8&...&...&  0.16 \\
ESO$\,$418-009&  0.74&  0.31&   9.8&  0.16&   9.8&...&...&...&...&  0.31 \\
ESO$\,$420-009&  0.38&  0.08&   3.8&  0.02&   3.8&...&...&...&...&  0.06 \\
ESO$\,$422-005&...&  0.26&   9.8&  0.12&   8.2&...&...&...&...&... \\
ESO$\,$440-046&  0.68&  0.17&  11.2&...&...&...&...&...&...&  0.17 \\
ESO$\,$441-017&...&  0.26&   5.2&  0.06&   5.2&...&...&...&...&  0.22 \\
ESO$\,$443-069&  0.67&  0.56&   6.8&  0.29&   8.2&  0.17&   8.2&  0.09&   8.2&  0.30 \\
ESO$\,$443-085&  0.61&  0.31&   9.8&...&...&...&...&...&...&  0.29 \\
ESO$\,$445-089&  0.56&  0.30&   8.2&...&...&...&...&...&...&  0.29 \\
ESO$\,$482-035&  0.68&  0.52&  11.2&  0.22&  12.8&  0.15&  14.2&  0.06&  11.2&  0.40 \\
ESO$\,$485-021&  0.60&  0.44&  14.2&  0.16&  14.2&...&...&...&...&  0.42 \\
ESO$\,$508-007&  0.47&  0.21&   6.8&...&...&...&...&...&...&  0.17 \\
ESO$\,$508-024&  0.42&  0.28&   5.2&  0.07&   6.8&...&...&...&...&  0.15 \\
ESO$\,$510-059&...&  0.78&  11.2&  0.45&   9.8&  0.30&  11.2&  0.24&  11.2&  0.61 \\
ESO$\,$541-004&...&  0.10&  15.8&...&...&...&...&...&...&  0.09 \\
ESO$\,$547-005&  0.43&  0.19&   8.2&...&...&...&...&...&...&  0.14 \\
ESO$\,$548-025&  0.73&  0.61&  12.8&  0.30&  14.2&  0.18&  14.2&  0.08&  17.2&  0.45 \\
ESO$\,$548-032&...&  0.39&   9.8&  0.12&   8.2&  0.10&  11.2&...&...&  0.33 \\
ESO$\,$549-018&  0.45&  0.22&  18.8&...&...&...&...&...&...&  0.19 \\
ESO$\,$572-018&  0.56&  0.78&  11.2&  0.17&  11.2&...&...&...&...&  0.08 \\
{\tiny } & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  & {\tiny } & {\tiny }  & {\tiny }  \\
\hline
\end{longtable}
\end{center}
\end{small}

